Finding and Counting Patterns in Sparse Graphs

We consider algorithms for finding and counting small, fixed graphs in sparse host graphs. In the non-sparse setting, the parameters treedepth and treewidth play a crucial role in fast, constant-space and polynomial-space algorithms respectively. We discover two new parameters that we call matched treedepth and matched treewidth. We show that finding and counting patterns with low matched treedepth and low matched treewidth can be done asymptotically faster than the existing algorithms when the host graphs are sparse for many patterns. As an application to finding and counting fixed-size patterns, we discover $\otilde(m^3)$-time \footnote{$\otilde$ hides factors that are logarithmic in the input size.}, constant-space algorithms for cycles of length at most $11$ and $\otilde(m^2)$-time, polynomial-space algorithms for paths of length at most $10$.

==> Y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex, label={above:$u_1$}] (0) at (7.5, 5) {};
		\node [style=vertex, label={right:$u_7$}] (1) at (14.5, 2) {};
		\node [style=vertex, label={left:$u_5$}] (2) at (11.5, 1) {};
		\node [style=vertex, label={right:$u_2$}] (3) at (14.5, -2) {};
		\node [style=vertex, label={left:$u_3$}] (4) at (0.5, -2) {};
		\node [style=vertex, label={right:$u_{12}$}] (5) at (3.5, 1) {};
		\node [style=vertex, label={left:$u_{14}$}] (6) at (0.5, 2) {};
		\node [style=vertex, label={above:$u_{9}$}] (7) at (5.5, -1.75) {};
		\node [style=vertex, label={below:$u_{11}$}] (8) at (5.5, -4) {};
		\node [style=vertex, label={left:$u_{4}$}] (9) at (9.5, 3) {};
		\node [style=vertex, label={right:$u_{6}$}] (10) at (12.5, 5) {};
		\node [style=vertex, label={above:$u_{8}$}] (11) at (9.5, -1.75) {};
		\node [style=vertex, label={below:$u_{10}$}] (12) at (9.5, -4) {};
		\node [style=vertex, label={left:$u_{15}$}] (13) at (2.5, 5) {};
		\node [style=vertex, label={right:$u_{13}$}] (14) at (5.5, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (3);
		\draw (6) to (4);
		\draw (5) to (4);
		\draw (4) to (7);
		\draw (4) to (8);
		\draw (0) to (9);
		\draw (9) to (2);
		\draw (0) to (10);
		\draw (10) to (1);
		\draw (7) to (11);
		\draw (11) to (3);
		\draw (8) to (12);
		\draw (12) to (3);
		\draw (6) to (13);
		\draw (13) to (0);
		\draw (5) to (14);
		\draw (14) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> Z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex, label={above:$u_1$}] (1) at (0, 5) {};
		\node [style=vertex, label={right:$u_7$}] (2) at (7, 2) {};
		\node [style=vertex, label={left:$u_5$}] (3) at (4, 1) {};
		\node [style=vertex, label={right:$u_2$}] (4) at (7, -2) {};
		\node [style=vertex, label={left:$u_3$}] (5) at (-7, -2) {};
		\node [style=vertex, label={right:$u_{12}$}] (6) at (-4, 1) {};
		\node [style=vertex, label={left:$u_{14}$}] (7) at (-7, 2) {};
		\node [style=vertex, label={above:$u_{9}$}] (8) at (-2, -1.75) {};
		\node [style=vertex, label={below:$u_{11}$}] (9) at (-2, -4) {};
		\node [style=vertex, label={left:$u_{4}$}] (10) at (2, 3) {};
		\node [style=vertex, label={right:$u_{6}$}] (11) at (5, 5) {};
		\node [style=vertex, label={above:$u_{8}$}] (12) at (2, -1.75) {};
		\node [style=vertex, label={below:$u_{10}$}] (13) at (2, -4) {};
		\node [style=vertex, label={left:$u_{15}$}] (14) at (-5, 5) {};
		\node [style=vertex, label={right:$u_{13}$}] (15) at (-2, 3) {};
		\node [style=vertex, label={below:$v$}] (16) at (0, 0.75) {};
		\node [style=bag] (20) at (14, 6) {$u_1u_4u_5u_6u_7$};
		\node [style=bag] (21) at (14, 4) {$u_1vu_5u_7u_2$};
		\node [style=bag] (22) at (14, 2.25) {$u_1vu_2u_8u_{9}$};
		\node [style=bag] (23) at (14, 0.25) {$u_1vu_2u_9u_3$};
		\node [style=bag] (24) at (14, -1.75) {$u_1vu_2u_{3}u_{11}$};
		\node [style=bag] (25) at (14, -3.75) {$u_1vu_3u_{14}u_{12}$};
		\node [style=bag] (26) at (9.5, -3.75) {$u_1vu_2u_{10}u_{11}$};
		\node [style=bag] (27) at (14, -5.75) {$u_1u_{13}u_{12}u_{14}u_{15}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (3) to (4);
		\draw (7) to (5);
		\draw (6) to (5);
		\draw (5) to (8);
		\draw (5) to (9);
		\draw (1) to (10);
		\draw (10) to (3);
		\draw (1) to (11);
		\draw (11) to (2);
		\draw (8) to (12);
		\draw (12) to (4);
		\draw (9) to (13);
		\draw (13) to (4);
		\draw (7) to (14);
		\draw (14) to (1);
		\draw (6) to (15);
		\draw (15) to (1);
		\draw (1) to (16);
		\draw (16) to (4);
		\draw (20) to (21);
		\draw (21) to (22);
		\draw (22) to (23);
		\draw (23) to (24);
		\draw (24) to (25);
		\draw (25) to (27);
		\draw (24) to (26);
	\end{pgfonlayer}
\end{tikzpicture}


==> c4p6x98b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-9, 0) {};
		\node [style=vertex] (1) at (-9, 2) {};
		\node [style=vertex] (2) at (-7, 2) {};
		\node [style=vertex] (3) at (-7, 0) {};
		\node [style=vertex] (4) at (-5, 0) {};
		\node [style=vertex] (5) at (-5, 1.5) {};
		\node [style=vertex] (6) at (-5, 3) {};
		\node [style=vertex] (7) at (-3, 3) {};
		\node [style=vertex] (8) at (-3, 1.5) {};
		\node [style=vertex] (9) at (-3, 0) {};
		\node [style=vertex] (10) at (-1, 0) {};
		\node [style=vertex] (11) at (0.5, 0) {};
		\node [style=vertex] (12) at (2, 0) {};
		\node [style=vertex] (13) at (3.5, 0) {};
		\node [style=vertex] (14) at (4.25, 1.5) {};
		\node [style=vertex] (15) at (5, 0) {};
		\node [style=none] (16) at (-8, -1) {};
		\node [style=none] (17) at (-8, -1) {$C_4$};
		\node [style=none] (18) at (-4, -1) {$P_6$};
		\node [style=none] (19) at (2, -1) {$T_{3,3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (0);
		\draw (0) to (1);
		\draw (4) to (5);
		\draw (5) to (6);
		\draw (6) to (7);
		\draw (7) to (8);
		\draw (8) to (9);
		\draw (10) to (11);
		\draw (11) to (12);
		\draw (12) to (13);
		\draw (13) to (15);
		\draw (14) to (13);
		\draw (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> c6ind.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex, label={above:1}] (0) at (-8, 20.5) {};
		\node [style=vertex, label={right:2}] (1) at (-7, 19.25) {};
		\node [style=vertex, label={right:3}] (2) at (-7, 17.5) {};
		\node [style=vertex, label={below:4}] (3) at (-8, 16.5) {};
		\node [style=vertex, label={left:5}] (4) at (-9, 17.5) {};
		\node [style=vertex, label={left:6}] (5) at (-9, 19.25) {};
		\node [style=bag] (6) at (-4, 20.5) {126};
		\node [style=bag] (7) at (-4, 18.5) {2365};
		\node [style=bag] (8) at (-4, 16.5) {345};
		\node [style=comment] (9) at (-7.75, 14.75) {$\sigma(2) = \min(\sigma(2), \sigma(3), \sigma(5), \sigma(6))$};
		\node [style=vertex, label={above:1}] (10) at (0, 20.5) {};
		\node [style=vertex, label={right:2}] (11) at (1, 19.25) {};
		\node [style=vertex, label={right:3}] (12) at (1, 17.5) {};
		\node [style=vertex, label={below:4}] (13) at (0, 16.5) {};
		\node [style=vertex, label={left:5}] (14) at (-1, 17.5) {};
		\node [style=vertex, label={left:6}] (15) at (-1, 19.25) {};
		\node [style=comment] (16) at (0, 14.75) {$\sigma(2) < \sigma(6)$};
		\node [style=vertex, label={left:1}] (17) at (7, 20.5) {};
		\node [style=vertex, label={right:2}] (18) at (9, 20.5) {};
		\node [style=vertex, label={right:3}] (19) at (9, 18.5) {};
		\node [style=vertex, label={right:4}] (20) at (9, 16.5) {};
		\node [style=vertex, label={left:5}] (21) at (7, 16.5) {};
		\node [style=vertex, label={left:6}] (22) at (7, 18.5) {};
		\node [style=bag] (23) at (4, 20.5) {126};
		\node [style=bag] (24) at (4, 18.5) {2365};
		\node [style=bag] (25) at (4, 16.5) {345};
		\node [style=bag] (26) at (12, 20.5) {1234};
		\node [style=bag] (27) at (12, 18.5) {1634};
		\node [style=bag] (28) at (12, 16.5) {1654};
		\node [style=comment] (29) at (9, 14.75) {$\sigma(3) < \sigma(6), \sigma(2) < \sigma(4)$};
		\node [style=vertex, label={left:1}] (30) at (-9, 12.75) {};
		\node [style=vertex, label={right:2}] (31) at (-7, 12.75) {};
		\node [style=vertex, label={right:3}] (32) at (-7, 10.75) {};
		\node [style=vertex, label={right:4}] (33) at (-7, 8.75) {};
		\node [style=vertex, label={left:5}] (34) at (-9, 8.75) {};
		\node [style=vertex, label={left:6}] (35) at (-9, 10.75) {};
		\node [style=bag] (36) at (-4, 12.75) {1236};
		\node [style=bag] (37) at (-4, 8.75) {3645};
		\node [style=vertex, label={left:1}] (38) at (0, 12.75) {};
		\node [style=vertex, label={right:2}] (39) at (1, 11.25) {};
		\node [style=vertex, label={right:3}] (40) at (2, 10) {};
		\node [style=vertex, label={right:4}] (41) at (1, 8.75) {};
		\node [style=vertex, label={left:5}] (42) at (-1, 8.75) {};
		\node [style=vertex, label={left:6}] (43) at (-1, 11.25) {};
		\node [style=bag] (44) at (4, 12.75) {6123};
		\node [style=bag] (45) at (4, 10.75) {6234};
		\node [style=bag] (46) at (4, 8.75) {654};
		\node [style=comment] (47) at (0, 7.5) {$\sigma(4) < \sigma(6)$};
		\node [style=vertex, label={right:2}] (49) at (9, 12.75) {};
		\node [style=vertex, label={right:4}] (51) at (9, 10.25) {};
		\node [style=vertex, label={left:6}] (52) at (7, 10.25) {};
		\node [style=vertex, label={left:1}] (53) at (7, 12.75) {};
		\node [style=bag] (54) at (12, 12.75) {2345};
		\node [style=bag] (55) at (12, 10.75) {1245};
		\node [style=bag] (56) at (12, 8.75) {1456};
		\node [style=comment] (57) at (8, 7.5) {$\sigma(3) < \sigma(5)$};
		\node [style=vertex, label={right:3}] (58) at (10, 11.5) {};
		\node [style=vertex, label={right:5}] (59) at (8, 8.75) {};
		\node [style=vertex, label={above:1}] (60) at (-8, 5.5) {};
		\node [style=vertex, label={right:2}] (61) at (-7, 4.25) {};
		\node [style=vertex, label={right:3}] (62) at (-7, 2.5) {};
		\node [style=vertex, label={below:4}] (63) at (-8, 1.5) {};
		\node [style=vertex, label={left:5}] (64) at (-9, 2.5) {};
		\node [style=vertex, label={left:6}] (65) at (-9, 4.25) {};
		\node [style=bag] (66) at (-4, 5.5) {1256};
		\node [style=bag] (67) at (-4, 3.5) {2356};
		\node [style=bag] (68) at (-4, 1.5) {3456};
		\node [style=vertex, label={above:1}] (69) at (0, 5.75) {};
		\node [style=vertex, label={right:2}] (70) at (1, 4.5) {};
		\node [style=vertex, label={right:3}] (71) at (1, 2.75) {};
		\node [style=vertex, label={below:4}] (72) at (0, 1.75) {};
		\node [style=vertex, label={left:5}] (73) at (-1, 2.75) {};
		\node [style=vertex, label={left:6}] (74) at (-1, 4.5) {};
		\node [style=bag] (75) at (4, 5.75) {1264};
		\node [style=bag] (76) at (4, 3.75) {3264};
		\node [style=bag] (77) at (4, 1.75) {5264};
		\node [style=comment] (78) at (0.25, 0) {$\sigma(2) < \sigma(4) < \sigma(6)$};
		\node [style=vertex, label={left:1}] (79) at (8, 5.75) {};
		\node [style=vertex, label={right:2}] (80) at (9, 4.25) {};
		\node [style=vertex, label={right:3}] (81) at (10, 3) {};
		\node [style=vertex, label={right:4}] (82) at (9, 1.75) {};
		\node [style=vertex, label={left:5}] (83) at (7, 1.75) {};
		\node [style=vertex, label={left:6}] (84) at (7, 4.25) {};
		\node [style=bag] (85) at (12, 5.75) {6123};
		\node [style=bag] (86) at (12, 3.75) {6234};
		\node [style=bag] (87) at (12, 1.75) {6254};
		\node [style=comment] (88) at (8, 0) {$\sigma(1) < \sigma(3)$};
		\node [style=vertex, label={above:1}] (89) at (-8, -1.75) {};
		\node [style=vertex, label={right:2}] (90) at (-7, -3) {};
		\node [style=vertex, label={right:3}] (91) at (-7, -4.75) {};
		\node [style=vertex, label={below:4}] (92) at (-8, -5.75) {};
		\node [style=vertex, label={left:5}] (93) at (-9, -4.75) {};
		\node [style=vertex, label={left:6}] (94) at (-9, -3) {};
		\node [style=bag] (95) at (-4, -1.75) {126};
		\node [style=bag] (96) at (-4, -3.75) {2365};
		\node [style=bag] (97) at (-4, -5.75) {345};
		\node [style=comment] (98) at (-7.75, -7.5) {$\sigma(2) = \min(\sigma(2), \sigma(3), \sigma(5), \sigma(6))$};
		\node [style=vertex, label={above:1}] (99) at (0, -1.75) {};
		\node [style=vertex, label={right:2}] (100) at (1, -3) {};
		\node [style=vertex, label={right:3}] (101) at (1, -4.75) {};
		\node [style=vertex, label={below:4}] (102) at (0, -5.75) {};
		\node [style=vertex, label={left:5}] (103) at (-1, -4.75) {};
		\node [style=vertex, label={left:6}] (104) at (-1, -3) {};
		\node [style=bag] (105) at (4, -1.75) {126};
		\node [style=bag] (106) at (4, -3.75) {2365};
		\node [style=bag] (107) at (4, -5.75) {345};
		\node [style=comment] (108) at (0.25, -7.5) {$\sigma(2) < \sigma(5)$};
		\node [style=vertex, label={above:1}] (109) at (8, -1.75) {};
		\node [style=vertex, label={right:2}] (110) at (9, -3) {};
		\node [style=vertex, label={right:3}] (111) at (9, -4.75) {};
		\node [style=vertex, label={below:4}] (112) at (8, -5.75) {};
		\node [style=vertex, label={left:5}] (113) at (7, -4.75) {};
		\node [style=vertex, label={left:6}] (114) at (7, -3) {};
		\node [style=bag] (115) at (12, -1.75) {1256};
		\node [style=bag] (116) at (12, -3.75) {2356};
		\node [style=bag] (117) at (12, -5.75) {3456};
		\node [style=comment] (118) at (8, -7.5) {$\sigma(4) < \sigma(6)$};
		\node [style=vertex, label={above:1}] (119) at (-8, -9.5) {};
		\node [style=vertex, label={right:2}] (120) at (-7, -10.75) {};
		\node [style=vertex, label={right:3}] (121) at (-7, -12.5) {};
		\node [style=vertex, label={below:4}] (122) at (-8, -13.5) {};
		\node [style=vertex, label={left:5}] (123) at (-9, -12.5) {};
		\node [style=vertex, label={left:6}] (124) at (-9, -10.75) {};
		\node [style=bag] (125) at (-4, -9.5) {1263};
		\node [style=bag] (126) at (-4, -11.5) {6134};
		\node [style=bag] (127) at (-4, -13.5) {6534};
		\node [style=comment] (128) at (-7.75, -15.25) {$\sigma(5) < \sigma(6)$};
		\node [style=vertex, label={above:1}] (129) at (0, -9.25) {};
		\node [style=vertex, label={above:2}] (130) at (1, -10.75) {};
		\node [style=vertex, label={right:3}] (131) at (1, -13.5) {};
		\node [style=vertex, label={left:4}] (132) at (-1, -13.5) {};
		\node [style=vertex, label={above:6}] (133) at (-1, -10.75) {};
		\node [style=vertex, label={below:5}] (134) at (0, -12) {};
		\node [style=comment] (135) at (0, -15.25) {$\sigma(2) < \sigma(6)$};
		\node [style=bag] (136) at (4, -9.25) {1265};
		\node [style=bag] (137) at (4, -11.5) {2564};
		\node [style=bag] (138) at (4, -13.5) {2534};
		\node [style=vertex, label={above:1}] (139) at (8, -9.25) {};
		\node [style=vertex, label={right:2}] (140) at (9, -10.5) {};
		\node [style=vertex, label={right:3}] (141) at (9, -12.25) {};
		\node [style=vertex, label={below:4}] (142) at (8, -13.5) {};
		\node [style=vertex, label={left:5}] (143) at (7, -12.25) {};
		\node [style=vertex, label={left:6}] (144) at (7, -10.5) {};
		\node [style=bag] (145) at (12, -9.25) {1426};
		\node [style=bag] (146) at (12, -11.25) {2645};
		\node [style=bag] (147) at (12, -13.5) {2345};
		\node [style=comment] (148) at (10, -15.25) {$\sigma(1) < \sigma(4), \sigma(1) < \sigma(2) < \sigma(6)$};
		\node [style=vertex, label={above:1}] (149) at (-8, -17.75) {};
		\node [style=vertex, label={right:2}] (150) at (-7, -19) {};
		\node [style=vertex, label={right:3}] (151) at (-7, -20.75) {};
		\node [style=vertex, label={below:4}] (152) at (-8, -22) {};
		\node [style=vertex, label={left:5}] (153) at (-9, -20.75) {};
		\node [style=vertex, label={left:6}] (154) at (-9, -19) {};
		\node [style=bag] (155) at (-4, -17.75) {1426};
		\node [style=bag] (156) at (-4, -19.75) {2645};
		\node [style=bag] (157) at (-4, -22) {2345};
		\node [style=comment] (158) at (-8, -24) {$\sigma(2) < \sigma(4)$};
		\node [style=vertex, label={above:1}] (159) at (0, -17.75) {};
		\node [style=vertex, label={above:2}] (160) at (1, -19.25) {};
		\node [style=vertex, label={right:3}] (161) at (1, -22) {};
		\node [style=vertex, label={left:5}] (162) at (-1, -22) {};
		\node [style=vertex, label={above:6}] (163) at (-1, -19.25) {};
		\node [style=vertex, label={below:4}] (164) at (0, -20.5) {};
		\node [style=comment] (165) at (0, -24) {$\sigma(2) < \sigma(6)$};
		\node [style=bag] (166) at (4, -17.75) {1265};
		\node [style=bag] (167) at (4, -20) {2564};
		\node [style=bag] (168) at (4, -22) {2534};
		\node [style=vertex, label={above:1}] (169) at (8, -17.75) {};
		\node [style=vertex, label={above:2}] (170) at (9, -19.25) {};
		\node [style=vertex, label={right:3}] (171) at (9, -22) {};
		\node [style=vertex, label={left:5}] (172) at (7, -22) {};
		\node [style=vertex, label={above:6}] (173) at (7, -19.25) {};
		\node [style=vertex, label={below:4}] (174) at (8, -20.5) {};
		\node [style=comment] (175) at (8, -24) {$\sigma(2) < \sigma(6)$};
		\node [style=bag] (176) at (12, -17.75) {1246};
		\node [style=bag] (177) at (12, -20) {2564};
		\node [style=bag] (178) at (12, -22) {2534};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (4) to (3);
		\draw (5) to (4);
		\draw (5) to (0);
		\draw (6) to (7);
		\draw (7) to (8);
		\draw (10) to (11);
		\draw (11) to (12);
		\draw (12) to (13);
		\draw (14) to (13);
		\draw (15) to (14);
		\draw (15) to (10);
		\draw (15) to (11);
		\draw (17) to (18);
		\draw (18) to (19);
		\draw (19) to (20);
		\draw (21) to (20);
		\draw (22) to (21);
		\draw (22) to (17);
		\draw (23) to (24);
		\draw (24) to (25);
		\draw (22) to (19);
		\draw (26) to (27);
		\draw (27) to (28);
		\draw (30) to (31);
		\draw (31) to (32);
		\draw (32) to (33);
		\draw (34) to (33);
		\draw (35) to (34);
		\draw (35) to (30);
		\draw (35) to (32);
		\draw (36) to (37);
		\draw (35) to (33);
		\draw (38) to (39);
		\draw (39) to (40);
		\draw (40) to (41);
		\draw (42) to (41);
		\draw (43) to (42);
		\draw (43) to (38);
		\draw (39) to (41);
		\draw (43) to (39);
		\draw (44) to (45);
		\draw (45) to (46);
		\draw (52) to (51);
		\draw (53) to (52);
		\draw (49) to (51);
		\draw (53) to (49);
		\draw (54) to (55);
		\draw (55) to (56);
		\draw (49) to (58);
		\draw (58) to (51);
		\draw (51) to (59);
		\draw (52) to (59);
		\draw (53) to (51);
		\draw (60) to (61);
		\draw (61) to (62);
		\draw (62) to (63);
		\draw (64) to (63);
		\draw (65) to (64);
		\draw (65) to (60);
		\draw (66) to (67);
		\draw (67) to (68);
		\draw (65) to (61);
		\draw (61) to (64);
		\draw (65) to (63);
		\draw (69) to (70);
		\draw (70) to (71);
		\draw (71) to (72);
		\draw (73) to (72);
		\draw (74) to (73);
		\draw (74) to (69);
		\draw (75) to (76);
		\draw (76) to (77);
		\draw (74) to (70);
		\draw (74) to (72);
		\draw (70) to (72);
		\draw (79) to (80);
		\draw (80) to (81);
		\draw (81) to (82);
		\draw (83) to (82);
		\draw (84) to (83);
		\draw (84) to (79);
		\draw (80) to (82);
		\draw (84) to (80);
		\draw (85) to (86);
		\draw (86) to (87);
		\draw (84) to (82);
		\draw (80) to (83);
		\draw (89) to (90);
		\draw (90) to (91);
		\draw (91) to (92);
		\draw (93) to (92);
		\draw (94) to (93);
		\draw (94) to (89);
		\draw (95) to (96);
		\draw (96) to (97);
		\draw (94) to (90);
		\draw (93) to (91);
		\draw (99) to (100);
		\draw (100) to (101);
		\draw (101) to (102);
		\draw (103) to (102);
		\draw (104) to (103);
		\draw (104) to (99);
		\draw (105) to (106);
		\draw (106) to (107);
		\draw (104) to (100);
		\draw (103) to (101);
		\draw (100) to (103);
		\draw (109) to (110);
		\draw (110) to (111);
		\draw (111) to (112);
		\draw (113) to (112);
		\draw (114) to (113);
		\draw (114) to (109);
		\draw (115) to (116);
		\draw (116) to (117);
		\draw (110) to (113);
		\draw (114) to (112);
		\draw (119) to (120);
		\draw (120) to (121);
		\draw (121) to (122);
		\draw (123) to (122);
		\draw (124) to (123);
		\draw (124) to (119);
		\draw (125) to (126);
		\draw (126) to (127);
		\draw (123) to (121);
		\draw (119) to (122);
		\draw (124) to (122);
		\draw (129) to (133);
		\draw (133) to (132);
		\draw (132) to (131);
		\draw (131) to (130);
		\draw (130) to (129);
		\draw (129) to (134);
		\draw (134) to (130);
		\draw (133) to (134);
		\draw (134) to (132);
		\draw (134) to (131);
		\draw (136) to (137);
		\draw (137) to (138);
		\draw (139) to (140);
		\draw (140) to (141);
		\draw (141) to (142);
		\draw (143) to (142);
		\draw (144) to (143);
		\draw (144) to (139);
		\draw (145) to (146);
		\draw (146) to (147);
		\draw (144) to (140);
		\draw (143) to (141);
		\draw (139) to (142);
		\draw (149) to (150);
		\draw (150) to (151);
		\draw (151) to (152);
		\draw (153) to (152);
		\draw (154) to (153);
		\draw (154) to (149);
		\draw (155) to (156);
		\draw (156) to (157);
		\draw (154) to (150);
		\draw (153) to (151);
		\draw (149) to (152);
		\draw (150) to (152);
		\draw (159) to (163);
		\draw (163) to (162);
		\draw (162) to (161);
		\draw (161) to (160);
		\draw (160) to (159);
		\draw (164) to (160);
		\draw (163) to (164);
		\draw (164) to (162);
		\draw (164) to (161);
		\draw (166) to (167);
		\draw (167) to (168);
		\draw (163) to (160);
		\draw (169) to (173);
		\draw (173) to (172);
		\draw (172) to (171);
		\draw (171) to (170);
		\draw (170) to (169);
		\draw (174) to (170);
		\draw (173) to (174);
		\draw (174) to (172);
		\draw (174) to (171);
		\draw (176) to (177);
		\draw (177) to (178);
		\draw (173) to (170);
		\draw (169) to (174);
	\end{pgfonlayer}
\end{tikzpicture}


==> xcase1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=v] (0) at (-2, 6) {};
		\node [style=v] (1) at (-2, -1) {};
		\node [style=v] (2) at (-5, 5) {};
		\node [style=v] (3) at (-5, 4) {};
		\node [style=v] (4) at (-6, 3) {};
		\node [style=v] (5) at (-4, 3) {};
		\node [style=v] (6) at (-5, 2) {};
		\node [style=v] (9) at (-6, 1) {};
		\node [style=v] (10) at (-4, 1) {};
		\node [style=v] (11) at (-5, 0) {};
		\node [style=v] (12) at (5, 7) {};
		\node [style=v] (13) at (5, -3) {};
		\node [style=v] (14) at (2, 6) {};
		\node [style=v] (15) at (2, 5) {};
		\node [style=v] (16) at (1, 4) {};
		\node [style=v] (17) at (3, 4) {};
		\node [style=v] (19) at (1, 0) {};
		\node [style=v] (20) at (3, 0) {};
		\node [style=v] (21) at (2, -1) {};
		\node [style=none] (22) at (-3.5, -1.75) {case (1a)};
		\node [style=none] (24) at (3.5, -3.75) {case (1b)};
		\node [style=v] (25) at (2, 3) {};
		\node [style=v] (26) at (2, 2) {};
		\node [style=v] (27) at (2, 1) {};
		\node [style=v] (28) at (3.5, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (3);
		\draw (3) to (4);
		\draw (3) to (5);
		\draw (5) to (6);
		\draw (4) to (6);
		\draw (6) to (9);
		\draw (6) to (10);
		\draw (10) to (11);
		\draw (9) to (11);
		\draw (11) to (1);
		\draw (0) to (1);
		\draw (6) to (11);
		\draw [style=red] (3) to (6);
		\draw [style=red] (3) to (0);
		\draw [style=rl] (3) to (1);
		\draw [style=rr] (3) to (11);
		\draw (12) to (14);
		\draw (14) to (15);
		\draw (15) to (16);
		\draw (15) to (17);
		\draw (20) to (21);
		\draw (19) to (21);
		\draw (12) to (13);
		\draw (16) to (25);
		\draw (17) to (25);
		\draw (25) to (26);
		\draw (26) to (27);
		\draw (27) to (19);
		\draw (27) to (20);
		\draw (21) to (28);
		\draw (28) to (13);
		\draw [style=red] (15) to (25);
		\draw [style=red] (27) to (21);
		\draw [style=rl] (25) to (14);
		\draw [style=rl] (25) to (12);
		\draw [style=rl] (12) to (26);
		\draw [style=rl] (12) to (27);
		\draw [style=rl] (27) to (28);
		\draw [style=rl] (27) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

